Scalable Structure Learning of Bayesian Networks by Learning Algorithm Ensembles

Learning the structure of Bayesian networks (BNs) from data is challenging, especially for datasets involving a large number of variables. The recently proposed divide-and-conquer (D\&D) strategies present a promising approach for learning large BNs. However, they still face a main issue of unstable learning accuracy across subproblems. In this work, we introduce the idea of employing structure learning ensemble (SLE), which combines multiple BN structure learning algorithms, to consistently achieve high learning accuracy. We further propose an automatic approach called Auto-SLE for learning near-optimal SLEs, addressing the challenge of manually designing high-quality SLEs. The learned SLE is then integrated into a D\&D method. Extensive experiments firmly show the superiority of our method over D\&D methods with single BN structure learning algorithm in learning large BNs, achieving accuracy improvement usually by 30\%$\sim$225\% on datasets involving 10,000 variables. Furthermore, our method generalizes well to datasets with many more (e.g., 30000) variables and different network characteristics than those present in the training data for learning the SLE. These results indicate the significant potential of employing (automatic learning of) SLEs for scalable BN structure learning.

==> plain_text/Sec.1_Introduction.txt <==
Learning the structure of Bayesian networks (BNs)~\cite{pearl1985bayesian} from data has attracted much research interest, due to its wide applications in machine learning, statistical modeling, and 
causal inference~\cite{pearl1988probabilistic,kitson2023survey}.
Various methods have been proposed to tackle this problem, including  constraint-based methods~\cite{colombo2014order}, score-based methods~\cite{ramsey2017million}, and hybrid methods~\cite{tsamardinos2006max}.
economics~\cite{imbens2020potential}, and epidemiology~\cite{petersen2014causal}.
However, most previous studies primarily dealt with a relatively small number of variables.
For example, the \textit{bnlearn} repository~\cite{scutari2010learning}, which is widely used in the literature, contains mostly networks with only a few dozen nodes (variables).
In comparison, in real-world applications such as alarm events analysis~\cite{cai2022thps}, MRI image interpretation \cite{ramsey2017million}, and human genome analysis \cite{schaffter2011genenetweaver}, it is common to generate and collect data from thousands of variables and beyond.
Unfortunately, as the number of variables increases, many of the existing methods would slow down dramatically and become much less accurate~\cite{zhu2021efficient}.

Recently, Gu and Zhou~(\cite{gu2020learning}) introduced a divide-and-conquer framework named partition-estimation-fusion (PEF) for the structure learning of large BNs.
Specifically, PEF consists of three steps: partitioning nodes into clusters (partition), learning a subgraph on each cluster (estimation), and fusing all subgraphs into a single BN (fusion).
It is noteworthy that PEF is flexible as any existing structure learning algorithm can be used in the estimation step.
Additionally, due to the smaller number of nodes in each cluster compared to the total number of nodes, the overall structure learning is accelerated.
Moreover, the structure learning processes for different subproblems can be parallelized in a straightforward way, leading to further improvement in computational efficiency.
\begin{figure}
	\centering
	\includegraphics[width=0.5\textwidth]{overview.pdf}
	\caption{An overview of P/SLE. The SLE is automatically constructed by Auto-SLE and integrated into the estimation step of PEF.}
	\label{fig:overview}
\end{figure}

However, despite the evident advantages provided by PEF, it still faces a main issue of unstable structure learning accuracy across subproblems.
The root cause for this is that the partition step of PEF tends to yield subproblems with significantly different characteristics, e.g., varying node numbers.
When a single structure learning algorithm is used to solve all subproblems, as in existing PEF-based methods~\cite{gu2020learning}, achieving stable learning accuracy across different subproblems becomes challenging.
In fact, even for the same algorithm, different hyperparameter values can lead to significant variations in its behavior, thereby affecting its suitability for solving specific subproblems.
For instance, when employing the well-known fast greedy equivalence search (fGES)~\cite{ramsey2017million} algorithm with Bayesian information criterion (BIC) as the score function, its penalty coefficient should ideally increase with the sparsity of the underlying BN.
However, given a BN structure learning problem, determining the optimal penalty coefficient in advance is difficult as the underlying BN is unknown.

Inspired by the success of ensemble methods like AutoAttack~\cite{Croce020a} in the field of adversarial robustness, which utilizes an attack ensemble to achieve more reliable robustness evaluation compared to individual attacks, we introduce the idea of employing structure learning ensemble (SLE) to achieve stable learning accuracy across subproblems in BN structure learning.
Specifically, a SLE comprises several structure learning algorithms, dubbed member algorithms. 
When applied to a BN structure learning problem, a SLE runs its member algorithms individually and chooses the best of their outputs.
Similar to how AutoAttack integrates diverse attacks, a high-quality SLE should consist of complementary member algorithms that excel at solving different types of problems.
However, \textit{in contrast to AutoAttack where the attacks are manually designed and selected, we propose to automatically construct SLEs}. 
This can significantly reduce the reliance on human expertise and effort, as manually constructing SLEs typically requires domain experts to explore the vast design space of SLEs, which can be both laborious and intricate.

Specifically, we first formulate the SLE construction problem, and then present Auto-SLE, a simple yet effective approach to address this problem.
The approach is implemented with a design space containing several candidate algorithms;
each algorithm has a set of hyperparameters.
To construct a SLE, Auto-SLE starts from an empty ensemble, and repeatedly adds the algorithm and its associated hyperparameter values to the ensemble such that the ensemble improvement is maximized.
In addition to its conceptual simplicity, Auto-SLE is appealing also because it yields SLEs provably within a constant factor of optimal for the training problem set.
Finally, the SLE constructed by Auto-SLE is integrated into the PEF framework, resulting in P/SLE (see Figure~\ref{fig:overview} for an overview).

From extensive comparisons with the state-of-the-art baselines, it is found that P/SLE consistently achieves significantly higher accuracy in learning large BNs, and its superiority becomes more pronounced as the network size further increases.
On datasets involving 10,000 variables, P/SLE typically achieves accuracy improvement by  30\%$\sim$225\%.
Further experiments show that P/SLE, without any additional tuning or adaptation, generalizes well to datasets with much larger number (e.g., 30,000) of variables and possessing different network characteristics than the training data.

It is worth mentioning that Auto-SLE itself is a general SLE construction approach that can be applied to various types of BNs (Gaussian and non-Gaussian) and even other types of causal models.
In this work, we focus on Gaussian BNs, which are arguably the most widely studied type of BNs and have a rich set of baselines, allowing us to thoroughly assess the potential of Auto-SLE.
Besides, it should be noted that PEF-based methods, such as P/SLE, are most suitable for learning BNs with a block structure to some extent, meaning the connections between subgraphs are relatively weak.
It is quite common for a large network to exhibit such a block structure, due to the underlying heterogeneity among the nodes~\cite{holland1983stochastic,airoldi2008mixed,abbe2015exact}.
On the other hand, our results also indicate that, even for large BNs without a block structure, P/SLE can still achieve competitive learning accuracy.
The promising performance of P/SLE not only demonstrates the potential of applying SLEs to BN structure learning, a largely unexplored area, but also highlights the effectiveness of Auto-SLE as a simple and easy-to-use approach for constructing SLEs.
This is expected to further facilitate the advancement of SLEs in this field.

==> plain_text/abstract.txt <==
Learning the structure of Bayesian networks (BNs) from data is challenging, especially for datasets involving a large number of variables.
The recently proposed divide-and-conquer (D\&D) strategies present a promising approach for learning large BNs.
However, they still face a main issue of unstable learning accuracy across subproblems.
In this work, we introduce the idea of employing structure learning ensemble (SLE), which combines multiple BN structure learning algorithms, to consistently achieve high learning accuracy.
We further propose an automatic approach called Auto-SLE for constructing near-optimal SLEs, addressing the challenge of manually designing effective SLEs.
The constructed SLE is then integrated into a D\&D framework.
Extensive experiments firmly show the superiority of our method over existing methods in learning large BNs, achieving accuracy improvement usually by 30\%$\sim$225\% on datasets involving 10,000 variables.
Furthermore, our method generalizes well to datasets with many more variables and different network characteristics than those present in the training data for constructing the SLE.
These results indicate the significant potential of employing (automatic construction of) SLEs for BN structure learning.
